Physical characterization of the local system NGC 1313: A flattening in its chemical abundance by past interactions

Interacting galaxies provide unique information on morphological transformation, enhanced star formation, and chemical evolution, and thus contribute to understanding the complex evolution of galaxies. We investigated the local interacting system NGC 1313 by analyzing its main physical and kinematical properties to understand how the interaction has influenced the evolutionary state of the galaxy. We used multi-slit GMOS-S spectroscopy to study 19 regions across the galaxy, encompassing its main body and the complex southwest region. We derived oxygen abundances using the N2 method and computed their chemical gradient. We derived electron densities using the S[II] ratio, ages from the EW(H-alpha), and stellar masses of the regions from DR10 Legacy Survey images. We used H-alpha Fabry-Perot data to analyze the kinematics of the systems and search for signs of past interactions. The Baldwin-Phillips-Terlevich (BPT) and EW(H-alpha) versus N[II]/H-alpha (WHAN) diagnostics confirm photoionization by star formation. The galaxy has a low oxygen abundance (8.0<12+log(O/H)<8.2), with a mainly flat oxygen abundance gradient, suggesting gas mixing processes. Electron densities span $n_e$<10 to 142 cm$^{-3}$. The blue and red Wolf-Rayet bumps detected in two regions corroborate a young population. We find ages ranging from 2.7 Myr to 6.0 Myr. The velocity field shows complex kinematics in the northern region of NGC 1313, characterized by asymmetric line profiles. NGC 1313 thus provides an ideal laboratory for studying how minor interactions affect star formation, chemical enrichment, and the kinematics of low-mass barred spiral galaxies.

==> tablas/mag_mass_age_err_phot.csv <==
ID,mag_i,m_i0,sigma_m_i0,mag_g,m_g0,sigma_m_g0,Mag_i,sigma_M_i,logM,sigma_logM,age,age_err_high,age_err_low
1,17.056,16.708,0.001,16.761,16.126,0.001,-11.403,0.001,6.272,0.001,2.73,0.02,0.02
2,17.266,17.112,0.001,17.368,17.092,0.001,-10.999,0.001,6.111,0.001,3.33,0.46,0.24
3,17.044,16.774,0.001,17.263,16.769,0.001,-11.337,0.001,6.246,0.001,4.74,0.03,0.02
4,17.256,17.227,0.001,17.101,16.864,0.001,-10.885,0.001,6.065,0.001,2.87,0.04,0.03
5,17.214,16.786,0.001,17.006,16.32,0.001,-11.325,0.001,6.241,0.001,3.65,0.19,0.33
6,17.498,17.156,0.001,17.106,16.824,0.001,-10.955,0.001,6.093,0.001,2.99,0.23,0.11
7,18.996,18.574,0.003,18.923,18.344,0.001,-9.537,0.003,5.526,0.001,4.57,0.06,0.07
8,18.047,17.873,0.002,18.058,17.738,0.001,-10.238,0.002,5.806,0.001,4.93,0.03,0.03
9,17.255,16.628,0.001,17.591,16.517,0.001,-11.483,0.001,6.304,0.001,5.03,0.04,0.03
10,17.218,17.135,0.001,17.546,17.369,0.001,-10.977,0.001,6.102,0.001,5.77,0.09,0.11
11,18.906,18.428,0.005,18.981,18.154,0.001,-9.683,0.005,5.584,0.002,3.40,0.30,0.35
12,19.321,18.924,0.008,19.309,18.649,0.002,-9.187,0.008,5.386,0.003,3.88,0.25,0.68
13,19.071,18.941,0.007,18.809,18.823,0.002,-9.170,0.007,5.379,0.003,4.93,0.10,0.14
14,20.021,19.740,0.010,20.720,20.155,0.005,-8.371,0.010,5.060,0.004,3.25,1.74,0.44
15,18.950,18.535,0.004,18.654,18.081,0.001,-9.577,0.004,5.542,0.002,4.22,0.33,0.55
16,19.429,19.171,0.007,19.335,18.845,0.002,-8.940,0.006,5.287,0.003,4.50,0.23,0.35
17,18.560,18.620,0.003,18.877,18.778,0.002,-9.492,0.003,5.508,0.001,4.90,0.48,0.35
19,20.067,19.809,0.009,20.089,19.895,0.004,-8.302,0.009,5.032,0.004,4.17,21.93,4.17
20,20.243,19.972,0.011,20.098,19.74,0.004,-8.140,0.011,4.967,0.004,6.02,0.76,0.61

